A Critical Analysis of Least-Squares Tensor Hypercontraction Applied to MP3

The least-squares tensor hypercontraction (LS-THC) approach is a promising method of reducing the high polynomial scaling of wavefunction methods, for example those based on many-body perturbation theory or coupled cluster. Here, we focus on LS-THC-MP3, and identify four variants with differing error and efficiency characteristics. The performance of LS-THC-MP3 is analyzed for regular test systems with up to 40 first-row atoms. We also analyze the size-extensivity/size-consistency and grid- and basis set-dependence of LS-THC-MP3. Overall, the errors observed are favorably small in comparison with standard density fitting, and a more streamlined method of generating grids via pruning is suggested. Practical crossover (the point at which LS-THC-MP3 is cheaper than the canonical method) is achieved around 240 correlated electrons. Despite several drawbacks of LS-THC that have been identified: a small but non-zero size-consistency error, poor description of angular correlation, and potentially large increase of error with basis set size, the results show that LS-THC has significant potential for practical application to MP3 and other wavefunction methods.

==> alkanes-err.dat <==
n	DF-MP2	DF-MP3	MP2a	MP2b	MP3a	MP3b	MP3c	MP3d
1	0.041785923	0.07483196	5.80319E-09	5.89293E-09	0.00018105	0.00018105	0.00018105	0.00018105
2	0.080559516	0.132803818	-6.15587E-08	-5.26449E-08	0.002044943	0.002044942	0.002044616	0.002045104
3	0.120145655	0.19063867	2.11494E-05	-0.001797242	0.001822028	0.002072123	0.000320202	0.000393549
4	0.161072406	0.248949981	-1.16934E-05	-0.010638508	0.014278056	0.016626331	0.006583369	0.005667326
5	0.201448967	0.30702814	5.76811E-05	-0.037061685	0.023164139	0.030003017	-0.01427536	-0.020284226
6	0.241821782	0.365115728	0.000459735	-0.064408492	0.039174088	0.049772147	-0.029949991	-0.041687777
7	0.282316511	0.423249045	0.001105414	-0.113287093	0.039905645	0.056151663	-0.094992178	-0.114817677
8	0.322820033	0.481396515	0.001336265	-0.142191054	0.055651693	0.075000248	-0.115140609	-0.141232232
9	0.363360307	0.539551033	0.002196497	-0.201938626	0.057161963	0.08180933	-0.197109253	-0.232414424
10	0.403916519	0.59771267	0.002613825	-0.232354855	0.071258353	0.098246607	-0.223176417	-0.264536611
11	0.444470633	0.655873909	0.003741132	-0.293170803	0.074061191	0.107530104	-0.304864697	-0.355775477
12	0.485020594	0.714033104	0.004033094	-0.319983022	0.101800862	0.136489335	-0.316017677	-0.373000485
13	0.525572726	0.772193036	0.004992746	-0.384141294	0.090723967	0.13164291	-0.416096806	-0.483098738
14	0.566126085	0.83035339	0.005646308	-0.412434382	0.128215154	0.171713221	-0.416464016	-0.489222303
15	0.606679433	0.888513644	0.006428963	-0.4768022	0.107955463	0.15710132	-0.527053383	-0.609853153
16	0.647233433	0.946673969	0.007001036	-0.513956431	0.17264763	0.225837215	-0.509025574	-0.598400744
17	0.687787963	1.004834422	0.007904775	-0.569874614	0.124670547	0.182023322	-0.637723157	-0.735905314
18	0.728342681	1.06299486	0.008545305	-0.606358417	0.194324788	0.25562309	-0.613678057	-0.718781615
19	0.768897592	1.121155305	0.009268798	-0.662757797	0.141624536	0.207074023	-0.749628147	-0.863615268
20	nan	nan	0.009925777	-0.699017307	0.203785546	0.273386393	-0.733051456	-0.853890226
21	nan	nan	0.01055227	-0.756456802	nan	0.232170964	nan	-0.991437144
22	nan	nan	0.011230949	-0.792705162	nan	0.303515706	nan	-0.975845004
23	nan	nan	0.011990181	-0.850033304	nan	0.256651322	nan	-1.118665095
24	nan	nan	0.012694647	-0.884698837	nan	0.338048779	nan	-1.091451425
25	nan	nan	0.013393175	-0.944641354	nan	0.28193974	nan	-1.246526822
26	nan	nan	0.014045853	-0.979783448	nan	0.373560761	nan	-1.212664926
27	nan	nan	0.014787492	-1.035860659	nan	0.306865031	nan	-1.372556701
28	nan	nan	0.015457068	-1.074952261	nan	0.409588488	nan	-1.331868999
29	nan	nan	0.016211112	-1.129765263	nan	0.332070947	nan	-1.499308354
30	nan	nan	0.016905624	-1.170279024	nan	0.445882215	nan	-1.451345086
31	nan	nan	0.017607991	-1.224195853	nan	0.357068819	nan	-1.626648018
32	nan	nan	0.018304534	-1.263900496	nan	0.483764102	nan	-1.565364868
33	nan	nan	0.019176394	-1.316783351	nan	0.381906036	nan	-1.754641698
34	nan	nan	0.019830949	-1.360270847	nan	0.520403135	nan	-1.684615332
35	nan	nan	0.020614188	-1.410002979	nan	0.406698563	nan	-1.881633245
36	nan	nan	0.021381559	-1.45269197	nan	0.556685771	nan	-1.800959163
37	nan	nan	0.022017143	-1.503437349	nan	0.432020555	nan	-2.008562156
38	nan	nan	0.022753225	-1.545778121	nan	0.59157414	nan	-1.916681563
39	nan	nan	0.023462084	-1.597011845	nan	0.45681419	nan	-2.136237645
40	nan	nan	nan	nan	nan	nan	nan	nan


==> alkanes-ext.dat <==
n	DF-MP2	DF-MP3	MP2a	MP2b	MP3a	MP3b	MP3c	MP3d
3 62.437 92.275 0.0168472 -1.43205 1.30753 1.5068 0.110876 0.169319
4 64.1527 92.5451 -0.00926822 -8.47676 9.74733 11.6185 3.61648 2.88618
5 64.7825 92.7388 0.0291085 -28.0987 17.0054 22.2553 -11.6298 -16.4761
6 64.3411 92.5611 0.375634 -42.8439 19.8371 26.4106 -29.1098 -37.7325
7 64.4352 92.6049 0.834831 -60.7364 13.3396 20.8352 -64.3151 -75.3243
8 64.5394 92.6527 0.698419 -61.9772 13.1294 20.1018 -67.8799 -79.3171
9 64.5757 92.6694 0.869373 -70.6375 13.7498 20.4441 -81.3668 -93.7013
10 64.6177 92.6806 1.01796 -71.8425 12.4354 18.5227 -86.0831 -98.2486
11 64.6287 92.6862 1.23076 -72.6938 13.4653 20.4943 -85.8592 -98.294
12 64.6237 92.6838 1.13087 -69.8221 24.3363 30.4718 -73.9759 -86.4241
13 64.6222 92.683 0.997283 -72.4853 13.2769 19.2131 -88.6297 -101.451
14 64.6249 92.6838 1.28541 -73.6653 21.0469 28.0664 -80.0354 -92.6057
15 64.6258 92.6846 1.14438 -73.8322 13.7301 20.2853 -88.4105 -100.998
16 64.6263 92.6846 1.07945 -80.8927 35.4038 43.126 -73.7531 -86.993
17 64.6273 92.6846 1.17593 -74.1601 13.3186 19.8578 -88.1819 -100.438
18 64.6278 92.6846 1.23047 -73.6259 17.2724 23.7334 -83.3867 -95.9196
19 64.6281 92.6846 1.08685 -74.0093 13.5089 19.9604 -89.1659 -101.759
20 nan nan 1.09996 -73.8306 7.53833 14.1538 -95.1164 -107.655
21 nan nan 1.02267 -74.6594 nan 19.9972 nan -101.849
22 nan nan 1.03996 -74.6505 nan 24.007 nan -97.1737
23 nan nan 1.14573 -74.5618 nan 19.506 nan -101.375
24 nan nan 1.16628 -73.3006 nan 27.516 nan -92.1149
25 nan nan 1.1179 -75.3837 nan 20.1498 nan -101.88
26 nan nan 1.07664 -75.7634 nan 28.296 nan -96.5833
27 nan nan 1.11099 -72.6835 nan 19.8605 nan -100.421
28 nan nan 1.12445 -75.8305 nan 28.7069 nan -94.9817
29 nan nan 1.13434 -74.8232 nan 20.0841 nan -100.996
30 nan nan 1.15421 -75.9564 nan 28.9188 nan -95.1985
31 nan nan 1.11303 -75.2423 nan 19.9183 nan -101.465
32 nan nan 1.11465 -74.5976 nan 30.1843 nan -90.8511
33 nan nan 1.2497 -73.7737 nan 19.7903 nan -101.986
34 nan nan 1.21624 -76.7879 nan 29.194 nan -95.0184
35 nan nan 1.14563 -74.2774 nan 19.7547 nan -101.187
36 nan nan 1.23553 -73.6411 nan 28.91 nan -92.7029
37 nan nan 1.11788 -74.4485 nan 20.1766 nan -101.137
38 nan nan 1.09295 -74.1711 nan 27.7991 nan -92.2073
39 nan nan 1.15133 -74.5602 nan 19.7555 nan -101.731
40 nan nan nan nan nan nan nan nan


==> alkenes-err.dat <==
n	DF-MP2	DF-MP3	MP2a	MP2b	MP3a	MP3b	MP3c	MP3d
2	0.067683085	0.114237595	1.66478E-08	1.95331E-08	0.001056276	0.001056275	0.00105628	0.001056226
4	0.131205103	0.210782615	-4.75234E-06	-0.000748478	-0.016938627	-0.017316956	-0.020562808	-0.021401927
6	0.194026596	0.307896713	-2.68574E-05	-0.038999726	-0.021579506	-0.017560055	-0.077658491	-0.088556719
8	0.256684711	0.405116043	0.000162772	-0.107973158	-0.046058349	-0.038957416	-0.195168408	-0.221699392
10	0.319248696	0.502336908	0.00017706	-0.182398362	-0.064155768	-0.05596587	-0.321255243	-0.364958345
12	0.381799712	0.599555794	0.000347767	-0.25613951	-0.089781528	-0.081711904	-0.446498554	-0.504759048
14	0.444351598	0.696774362	0.000638605	-0.333659422	-0.117176573	-0.109532793	-0.579217176	-0.653195108
16	0.506903891	0.793992472	0.000848916	-0.412158888	-0.164852091	-0.156756826	-0.732105615	-0.821935852
18	0.569456467	0.891210351	0.001111429	-0.490473403	-0.192522195	-0.18410591	-0.86230574	-0.966821629
20	0.632009119	0.988428127	0.001350556	-0.568071199	-0.21688182	-0.208335594	-0.989661319	-1.108833641
22	nan	nan	0.00143165	-0.646122512	nan	-0.236664686	nan	-1.252364122
24	nan	nan	0.001668537	-0.723514449	nan	-0.261516123	nan	-1.394446349
26	nan	nan	0.001926233	-0.802001697	nan	-0.287974806	nan	-1.537671079
28	nan	nan	0.002078281	-0.880349248	nan	-0.318741016	nan	-1.687337727
30	nan	nan	0.002549989	-0.961228989	nan	-0.342893054	nan	-1.827241348
32	nan	nan	0.002718778	-1.03671054	nan	-0.370398086	nan	-1.971547854
34	nan	nan	0.003111196	-1.119327371	nan	-0.398785597	nan	-2.114455698
36	nan	nan	0.003029868	-1.197000354	nan	-0.428014283	nan	-2.261449366
38	nan	nan	0.003557	-1.276984291	nan	-0.461919626	nan	-2.412041038
40	nan	nan	0.003757428	-1.354430156	nan	-0.488742263	nan	-2.55611126


==> alkenes-ext.dat <==
n	DF-MP2	DF-MP3	MP2a	MP2b	MP3a	MP3b	MP3c	MP3d
4 50.6145 76.927 -0.00379993 -0.596405 -14.3384 -14.6397 -17.2261 -17.8947
6 50.056 77.3805 -0.0176133 -30.4785 -3.69786 -0.193701 -45.4939 -53.509
8 49.926 77.4645 0.151096 -54.958 -19.5047 -17.0495 -93.632 -106.088
10 49.851 77.4655 0.0113847 -59.302 -14.42 -13.5524 -100.466 -114.149
12 49.8406 77.464 0.136019 -58.757 -20.4186 -20.5144 -99.7935 -111.394
14 49.8413 77.464 0.231739 -61.768 -21.8284 -22.1677 -105.751 -118.274
16 49.8417 77.4635 0.167576 -62.5485 -37.9879 -37.6281 -121.821 -134.453
18 49.8419 77.463 0.209171 -62.401 -22.0476 -21.7918 -103.743 -115.445
20 49.842 77.463 0.190536 -61.83 -19.4097 -19.3062 -101.478 -113.155
22 nan nan 0.0646155 -62.1915 nan -22.5726 nan -114.365
24 nan nan 0.188751 -61.666 nan -19.8016 nan -113.211
26 nan nan 0.205332 -62.5385 nan -21.0823 nan -114.121
28 nan nan 0.121152 -62.4275 nan -24.5145 nan -119.254
30 nan nan 0.375857 -64.445 nan -19.2443 nan -111.475
32 nan nan 0.134491 -60.1435 nan -21.916 nan -114.984
34 nan nan 0.312679 -65.829 nan -22.6192 nan -113.869
36 nan nan -0.064802 -61.89 nan -23.2894 nan -117.125
38 nan nan 0.420019 -63.731 nan -27.0158 nan -119.992
40 nan nan 0.159701 -61.709 nan -21.3723 nan -114.795


==> h2o-err.dat <==
n	DF-MP2	DF-MP3	MP2a	MP2b	MP3a	MP3b	MP3c	MP3c2	MP3d	MP3d2
1	0.018677129	-0.068691373	4.49169E-09	4.66177E-09	-5.2153E-07	-5.21588E-07	-5.21545E-07	-5.21715E-07	-5.22443E-07	-5.22613E-07
2	0.042912628	-0.136527717	-1.27871E-07	-4.55009E-09	-3.64606E-06	-3.58052E-06	-3.54585E-06	-3.66918E-06	-6.80197E-06	-6.92529E-06
3	0.064503731	-0.205014686	1.42069E-06	-0.000563305	5.48269E-05	-3.18911E-05	-0.000850338	-0.000285612	-0.001110822	-0.000546096
4	0.086593293	-0.271472331	1.18494E-05	-0.001787986	0.000329639	-0.00015354	-0.002991894	-0.001192059	-0.004031928	-0.002232093
5	0.12030654	-0.341336739	9.07332E-06	-0.006330287	0.000121069	-0.002703514	-0.015312723	-0.008973362	-0.020025278	-0.013685918
6	0.151705345	-0.406790809	7.01213E-05	-0.013641016	0.00079688	-0.006331947	-0.042809427	-0.02909829	-0.055040774	-0.041329637
7	0.175103118	-0.476554857	7.21574E-05	-0.021985805	0.002019362	-0.007095418	-0.055319019	-0.033261056	-0.072232907	-0.050174945
8	0.197264996	-0.544769062	0.00012366	-0.025172778	0.00151656	-0.007556125	-0.055936748	-0.03064031	-0.071406722	-0.046110284
9	0.210087186	-0.615095667	2.79272E-05	-0.023150004	0.000563632	-0.009744903	-0.053336038	-0.030158106	-0.06910685	-0.045928919
10	0.266482833	-0.679008621	0.000271454	-0.056679157	-0.000114563	-0.023837514	-0.151091784	-0.094141173	-0.189744873	-0.132794262
11	0.262276504	-0.751896109	0.000190999	-0.028236259	0.000516435	-0.013962476	-0.074517398	-0.04609014	-0.097019948	-0.06859269
12	0.309591351	-0.814585173	0.000290849	-0.073252818	0.001842601	-0.031568788	-0.195901321	-0.122357653	-0.248224141	-0.174680473
13	0.32260389	-0.88327683	0.000353418	-0.049854225	0.001663288	-0.023211948	-0.134980924	-0.08477328	-0.171303894	-0.121096251
14	0.350791973	-0.950621514	0.000403457	-0.06145234	0.002262284	-0.028065292	-0.183089077	-0.12123328	-0.232122805	-0.170267007
15	0.411870213	-1.024770441	0.000773128	-0.096750308	0.003725894	-0.042153578	-0.276057642	-0.178534206	-0.34774202	-0.250218584
16	0.398547268	-1.092851665	0.000589981	-0.085646585	0.002581723	-0.038786893	-0.252620131	-0.166383565	-0.320077955	-0.233841389
17	0.440223533	-1.156653763	0.000529619	-0.100591003	0.004306349	-0.04030532	-0.257717218	-0.156596595	-0.326280212	-0.22515959
18	0.460452415	-1.233039281	0.000734281	-0.098095075	-0.000176911	-0.057481971	-0.323276901	-0.224447545	-0.409512034	-0.310682678
19	0.486702092	-1.294958701	0.000610406	-0.125266951	0.004593245	-0.055785915	-0.358082339	-0.232204983	-0.449734149	-0.323856793
20	0.521687409	-1.370143687	0.001070634	-0.156808646	0.001647082	-0.080900399	-0.493491067	-0.335611786	-0.617135775	-0.459256494
21	nan	nan	0.000967441	-0.197650415	nan	-0.085081434	nan	nan	-0.712182871	-0.513565016
22	nan	nan	0.001045621	-0.223196267	nan	-0.094000783	nan	nan	-0.783868881	-0.559626993
23	nan	nan	0.001519818	-0.232807081	nan	-0.095940287	nan	nan	-0.850026376	-0.615699477
24	nan	nan	0.001945698	-0.251663237	nan	-0.11004885	nan	nan	-0.926979488	-0.673370553
25	nan	nan	0.001979208	-0.271673403	nan	-0.124105942	nan	nan	-1.021696512	-0.748043901
26	nan	nan	0.001835927	-0.294673314	nan	-0.133977708	nan	nan	-1.108449887	-0.811940647
27	nan	nan	0.001735033	-0.314110554	nan	-0.132399032	nan	nan	-1.161539745	-0.845694159
28	nan	nan	0.001878503	-0.321323574	nan	-0.146525003	nan	nan	-1.209211144	-0.886009067
29	nan	nan	0.002339945	-0.331068882	nan	-0.141903075	nan	nan	-1.246844753	-0.913435925
30	nan	nan	0.002880491	-0.359662925	nan	-0.148727232	nan	nan	-1.328497481	-0.965954066
31	nan	nan	0.002916291	-0.381124783	nan	-0.174217345	nan	nan	-1.404982015	-1.020940941
32	nan	nan	0.002769634	-0.401046145	nan	-0.172648383	nan	nan	-1.451303784	-1.047488005
33	nan	nan	0.002702828	-0.422879181	nan	-0.173282113	nan	nan	-1.517704597	-1.092122588
34	nan	nan	0.002615264	-0.44594233	nan	-0.19116278	nan	nan	-1.623305943	-1.174748349
35	nan	nan	0.003744064	-0.459797024	nan	-0.200192874	nan	nan	-1.687954584	-1.224413496
36	nan	nan	0.003485468	-0.470655585	nan	-0.206006325	nan	nan	-1.733176599	-1.259035546
37	nan	nan	0.003531481	-0.511541439	nan	-0.210005204	nan	nan	-1.846315801	-1.33124288
38	nan	nan	0.00402443	-0.522933717	nan	-0.225392897	nan	nan	-1.909051417	-1.38209327
39	nan	nan	0.004154928	-0.551250497	nan	-0.230366898	nan	nan	-1.965036859	-1.409631433
40	nan	nan	0.004986266	-0.568574237	nan	-0.237035196	nan	nan	-2.07142207	-1.497861566


==> octane-grids1.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
0	0.126279	0.372071	0.895385	2.591428571	2.245714286	0.415714286	0.182858714	0.005124534	0.002396383	0.175337797	0.121662704	0.010295945	-1.147926351	1.259293111	1.468551098	0.127064802	-0.380852128	1.722338424	1.552853859	0.155121424	-0.434406957	1.832139391
1	0.195754	0.553373	0.984615	4.017142857	3.34	0.457142857	-0.055651693	0.0001416	0.0006401	-0.056433393	-0.075000248	-0.000644553	-0.158594269	0.084238574	0.11511851	0.058634625	-0.051164939	0.107648824	0.141232232	0.073263642	-0.057787456	0.125756046
2	0.227706	0.607574	0.990769	4.672857143	3.667142857	0.46	0.017292109	2.24838E-05	0.000247641	0.017021984	0.006588401	-0.005074343	-0.082819269	0.094482013	0.099691371	0.029059234	-0.028407676	0.099039812	0.115425865	0.036885095	-0.030751547	0.109292316
3	0.299756	0.651361	0.993846	6.151428571	3.931428571	0.461428571	0.000517042	-1.38288E-05	7.79648E-05	0.000452906	-0.002962901	-0.002503612	-0.040106372	0.039647083	0.042104751	0.015282626	-0.013097696	0.039919821	0.050985639	0.018887049	-0.014356599	0.046455189
4	0.324121	0.670296	0.993846	6.651428571	4.045714286	0.461428571	-9.96349E-05	-9.0022E-06	-1.28633E-06	-8.93464E-05	-0.003360198	-0.002601944	-0.033040675	0.032282421	0.027799086	0.009962731	-0.011270388	0.029106743	0.034308957	0.012769193	-0.012327322	0.033867086
5	0.355378	0.690178	0.987692	7.292857143	4.165714286	0.458571429	-7.17878E-05	-4.58927E-06	5.99837E-06	-7.31969E-05	-0.002155722	-0.0014502	-0.023302924	0.022597402	0.02035389	0.007334097	-0.007596319	0.020616113	0.025065296	0.009679036	-0.008438883	0.023825143
6	0.375078	0.697515	0.990769	7.697142857	4.21	0.46	-0.000194258	-9.91054E-07	-1.51602E-06	-0.000191751	-0.002134139	-0.000671422	-0.020324827	0.01886211	0.017704422	0.006300697	-0.006511355	0.01791508	0.022036092	0.008546556	-0.006984213	0.020473749
7	0.386704	0.703669	0.990769	7.935714286	4.247142857	0.46	9.014E-05	-7.87759E-07	8.86004E-07	9.00417E-05	-0.001901197	-0.001204904	-0.019057854	0.01836156	0.015910185	0.005438626	-0.006310552	0.016782111	0.019703975	0.007395513	-0.006867075	0.019175537
8	0.390533	0.709112	0.990769	8.014285714	4.28	0.46	0.000274724	-1.53671E-06	-1.13163E-07	0.000276374	-0.001285621	-0.001032406	-0.018536278	0.018283063	0.015783779	0.00524855	-0.00601374	0.016548969	0.019590372	0.007138206	-0.006592737	0.019044903
9	0.400557	0.707456	0.993846	8.22	4.27	0.461428571	7.27675E-05	-2.30013E-07	-5.02661E-07	7.35001E-05	-0.002078018	-0.00087626	-0.019741729	0.01853997	0.015496759	0.005035161	-0.006527671	0.016989269	0.01949369	0.006998688	-0.007137128	0.01963213
10	0.400070	0.706746	0.990769	8.21	4.265714286	0.46	9.81693E-05	-1.51907E-06	-4.26659E-07	0.000100115	-0.001481577	-0.001120863	-0.017931288	0.017570574	0.014408567	0.004735175	-0.005900161	0.015573552	0.018030024	0.00639543	-0.006348546	0.017983141
11	0.406335	0.706746	0.993846	8.338571429	4.265714286	0.461428571	-0.000108358	7.72615E-08	8.45848E-07	-0.000109282	-0.001372973	-0.000900361	-0.017926957	0.017454345	0.014761407	0.004740951	-0.005616527	0.015636983	0.018250869	0.006488074	-0.006288896	0.018051691
12	0.407588	0.702959	0.990769	8.364285714	4.242857143	0.46	2.60249E-05	-9.91722E-07	1.16451E-07	2.69001E-05	-0.001751213	-0.001118473	-0.019465795	0.018833055	0.015180203	0.004787045	-0.006410954	0.016804111	0.018930893	0.006615421	-0.007022843	0.019338314
13	0.408911	0.706982	0.987692	8.391428571	4.267142857	0.458571429	-1.26359E-06	-1.31049E-08	-1.15206E-09	-1.24934E-06	-0.001426686	-0.000879363	-0.017643794	0.017096471	0.013991887	0.004566363	-0.005682415	0.015107939	0.017643168	0.006270839	-0.006100221	0.01747255
14	0.408214	0.702722	0.990769	8.377142857	4.241428571	0.46	5.54444E-06	1.43693E-08	8.23103E-07	4.70697E-06	-0.001669796	-0.000998166	-0.019289591	0.018617961	0.014970826	0.004743773	-0.006277294	0.016504347	0.018643288	0.006566455	-0.006893829	0.018970661
15	0.410303	0.707692	0.996923	8.42	4.271428571	0.462857143	4.46448E-05	2.37165E-07	-4.83218E-07	4.48909E-05	-0.001691327	-0.000908293	-0.01788892	0.017105886	0.013832953	0.00431793	-0.0058349	0.015349923	0.017353073	0.005994199	-0.00632627	0.017685144
16	0.407658	0.702485	0.996923	8.365714286	4.24	0.462857143	-2.40758E-05	3.71057E-07	2.47477E-06	-2.69216E-05	-0.001824331	-0.000834803	-0.019363669	0.018374142	0.014986324	0.005003893	-0.006385226	0.016367657	0.018743889	0.006892559	-0.006980221	0.018831551
17	0.409955	0.708876	0.990769	8.412857143	4.278571429	0.46	-6.22092E-06	-8.18298E-07	-1.91501E-06	-3.48762E-06	-0.001858231	-0.000872059	-0.01795823	0.016972059	0.013576025	0.004320002	-0.005988012	0.015244035	0.016882148	0.006027653	-0.006542798	0.017397293


==> octane-grids2.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
1	0.078385	0.099882	0.246154	1.608571429	0.602857143	0.114285714	-3.890982269	10.22501066	11.33667128	-25.4526642	-6.389760087	11.18653775	-0.373684369	-17.20261347	-1.147457486	7.835567201	7.118824201	-16.10184889	-1.393404043	8.681506423	6.38329736	-16.45820783
2	0.091472	0.123314	0.310769	1.877142857	0.744285714	0.144285714	-1.408324087	2.739204766	2.208633347	-6.3561622	-3.136094663	3.190981116	-8.405228675	2.078152896	1.767468431	0.290375058	-1.844936333	3.322029706	1.556989844	1.037747298	-2.518695587	3.037938133
3	0.105047	0.147456	0.344615	2.155714286	0.89	0.16	-0.616024407	1.119071332	0.423482901	-2.158578639	-1.815323807	1.237452617	-8.00146223	4.948685806	2.644133974	-0.561151093	-2.794257914	5.999542981	2.521740447	-0.15241976	-3.29408409	5.968244297
4	0.118413	0.169467	0.418462	2.43	1.022857143	0.194285714	-0.216718533	0.280809418	-0.004992705	-0.492535246	-1.171281735	0.28180485	-7.116947041	5.663860456	3.017422217	-0.890581076	-2.706157129	6.614160422	2.950999354	-0.638314286	-3.107079253	6.696392893
5	0.133797	0.192189	0.461538	2.745714286	1.16	0.214285714	-0.132736428	0.123237272	-0.036379138	-0.219594563	-0.848762243	0.101520442	-5.972511036	5.022228351	3.112270455	-0.685615466	-2.259419266	6.057305187	3.064614689	-0.521504332	-2.576697421	6.162816442
6	0.148416	0.216805	0.473846	3.045714286	1.308571429	0.22	-0.066235107	0.044897636	-0.029587386	-0.081545356	-0.602448464	0.042796421	-4.870935868	4.225690983	3.157163021	-0.386879227	-1.807922298	5.351964546	3.12391609	-0.29103366	-2.060446996	5.475396746
7	0.164288	0.247101	0.498462	3.371428571	1.491428571	0.231428571	-0.03019161	0.017040609	-0.021542881	-0.025689338	-0.393591438	0.023850182	-3.801094675	3.383653055	3.068764999	-0.10966781	-1.384923872	4.563356681	3.045390819	-0.062756736	-1.580843263	4.688990819
8	0.180369	0.280473	0.523077	3.701428571	1.692857143	0.242857143	-7.49616E-05	0.001709206	-0.016786442	0.015002275	-0.215702861	-0.024100551	-2.786958224	2.595355913	2.834967017	0.128550794	-1.002563091	3.708979314	2.841174508	0.138761538	-1.153976	3.85638897
9	0.195962	0.314793	0.556923	4.021428571	1.9	0.258571429	0.003458918	0.00233976	-0.00072082	0.001839978	-0.105251193	-0.017631028	-1.901887798	1.814267632	2.395646026	0.271535203	-0.66349755	2.787608373	2.463978892	0.286605449	-0.773738784	2.951112228
10	0.213157	0.346746	0.590769	4.374285714	2.092857143	0.274285714	0.002053463	0.002020019	0.001936179	-0.001902735	-0.069599144	-0.011354954	-1.298762383	1.240518194	1.839063221	0.308456169	-0.438450246	1.969057297	1.952132676	0.332418374	-0.518339669	2.138053971
11	0.231187	0.379172	0.633846	4.744285714	2.288571429	0.294285714	0.001728583	0.000844578	0.00223532	-0.001351315	-0.054277157	0.004246617	-0.900309311	0.841785537	1.318519422	0.267179669	-0.295197464	1.346537217	1.432954523	0.305081208	-0.353164035	1.48103735
12	0.249078	0.413491	0.692308	5.111428571	2.495714286	0.321428571	0.001400405	0.000344146	0.001411393	-0.000355134	-0.039132546	0.011141518	-0.615641541	0.565367477	0.854070009	0.198731506	-0.198689652	0.854028155	0.951155196	0.236722303	-0.240552648	0.954985541
13	0.268152	0.447811	0.744615	5.502857143	2.702857143	0.345714286	0.001364384	0.000159292	0.000714501	0.000490592	-0.030665382	0.008964557	-0.436414555	0.396784617	0.552514159	0.143580904	-0.139271089	0.548204343	0.627235173	0.176409635	-0.17053444	0.621359978
14	0.287156	0.481183	0.796923	5.892857143	2.904285714	0.37	0.001020197	7.23226E-05	0.000389236	0.000558638	-0.02282086	0.007966868	-0.30934899	0.278561262	0.352502278	0.099060172	-0.097924388	0.351366495	0.406663365	0.124913824	-0.120266516	0.402016057
15	0.305813	0.515976	0.843077	6.275714286	3.114285714	0.391428571	0.000773037	2.32076E-05	0.000155334	0.000594495	-0.016096023	0.004766551	-0.211403233	0.190540659	0.220037357	0.064884825	-0.066810667	0.221963199	0.258020592	0.083759575	-0.081227224	0.255488241
16	0.323495	0.548402	0.895385	6.638571429	3.31	0.415714286	0.00027795	1.26998E-05	6.72113E-05	0.000198039	-0.012304537	0.002291816	-0.145798939	0.131202585	0.140371361	0.043614392	-0.046732267	0.143489236	0.167046176	0.057032799	-0.055797789	0.165811165
17	0.341107	0.581065	0.932308	7	3.507142857	0.432857143	0.000234882	5.59121E-06	2.68977E-05	0.000202393	-0.01040635	0.000263427	-0.100382754	0.089712977	0.090586314	0.029170834	-0.033348147	0.094763627	0.108669273	0.038707703	-0.038879818	0.108841388
18	0.358510	0.612781	0.956923	7.357142857	3.698571429	0.444285714	4.54657E-05	-4.88295E-07	8.58141E-06	3.73725E-05	-0.007171128	-0.000693155	-0.067142418	0.060664444	0.059355081	0.019532174	-0.022626269	0.062449176	0.071648503	0.026189495	-0.025966029	0.071425037
19	0.375844	0.644497	0.972308	7.712857143	3.89	0.451428571	1.92117E-05	-1.56342E-06	2.55309E-07	2.05198E-05	-0.004896925	-0.000660709	-0.044401525	0.040165309	0.037113296	0.012385478	-0.014969119	0.039696937	0.045178743	0.016886175	-0.016952402	0.04524497
20	0.393456	0.677396	0.984615	8.074285714	4.088571429	0.457142857	-1.48001E-05	-1.03878E-06	-1.86687E-06	-1.18945E-05	-0.002865373	-0.00089206	-0.027847224	0.025873911	0.022836407	0.007732778	-0.009294182	0.024397811	0.028119327	0.010506353	-0.010350358	0.027963333
21	0.409955	0.708876	0.990769	8.412857143	4.278571429	0.46	-7.68354E-06	-7.26362E-07	-1.67701E-06	-5.28016E-06	-0.001858916	-0.000871868	-0.017955073	0.016968025	0.013585347	0.004320332	-0.005959111	0.015224126	0.01693818	0.006028155	-0.006503441	0.017413467


==> octane-grids3.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
1	0.028379	0.240000	0.972308	2.521885522	2.318181818	0.265993266	-1.024506955	0.051536462	0.071772133	-1.14781555	-1.765690446	0.038613525	-7.649353221	5.84504925	1.686125445	-1.540323999	-2.898264436	6.12471388	1.724260326	-1.267907526	-3.273691879	6.265859732
0	0.040902	0.253508	0.812308	3.634680135	2.448653199	0.222222222	-0.010346187	-0.002135911	0.001144051	-0.009354327	-0.744365519	0.208404571	-6.715511483	5.762741394	2.783151019	-1.333818414	-2.524985312	6.641954745	2.685381579	-1.029994836	-2.876616458	6.591992874
2	0.033551	0.281569	0.978462	2.981481481	2.71969697	0.267676768	-0.688849253	0.005523173	0.02120382	-0.715576246	-1.191907452	0.0151182	-5.613826796	4.406801145	1.886091435	-0.911294653	-2.107032805	4.904418893	1.91007954	-0.732295387	-2.363762501	5.006137428
3	0.048394	0.380654	0.972308	4.300505051	3.676767677	0.265993266	-0.318958377	0.000471976	0.002458986	-0.321889339	-0.460452394	-0.031256257	-2.561289836	2.132093699	1.291520392	-0.168121586	-0.942310621	2.401952599	1.414956559	-0.112535179	-1.053148758	2.580640495
4	0.055508	0.414989	0.975385	4.932659933	4.008417508	0.266835017	-0.063196333	-0.000297307	-0.000333271	-0.062565755	-0.177031766	-0.036909097	-1.896886499	1.756763831	1.230214888	-0.028573004	-0.690338412	1.949126304	1.361508456	0.017969234	-0.774800537	2.118339759
5	0.070058	0.463878	0.978462	6.225589226	4.480639731	0.267676768	0.188506998	-0.000161972	0.000101444	0.188567526	0.11450725	0.011223393	-1.137020083	1.24030394	1.163598051	0.130994469	-0.40199889	1.434602472	1.287299243	0.190745738	-0.461364074	1.557917579
6	0.081699	0.493246	0.978462	7.26010101	4.764309764	0.267676768	0.03122356	9.81613E-07	4.21186E-05	0.03118046	-0.01936774	-0.016305201	-0.847103835	0.844041296	0.792796849	0.123781592	-0.299458159	0.968473416	0.915990851	0.170091871	-0.340501653	1.086400633
7	0.093578	0.504749	0.981538	8.315656566	4.875420875	0.268518519	0.015235629	-2.66102E-05	6.52946E-05	0.015196944	-0.032360285	-0.016634419	-0.768481707	0.75275584	0.721878947	0.124756419	-0.270649168	0.867771696	0.836659851	0.167943066	-0.306311073	0.975027858
8	0.101298	0.508758	0.978462	9.001683502	4.914141414	0.267676768	0.031300091	-3.95455E-05	0.000107646	0.03123199	-0.009377649	-0.012312042	-0.71480117	0.717735562	0.688249257	0.124880564	-0.251609142	0.814977834	0.798664213	0.170651807	-0.288795832	0.916808239
9	0.107890	0.509978	0.978462	9.587542088	4.925925926	0.267676768	0.002968184	-4.57489E-06	5.16267E-05	0.002921132	-0.038647295	-0.013238081	-0.732986798	0.707577584	0.67207468	0.11618442	-0.258379778	0.814270038	0.783635771	0.15901284	-0.295536422	0.920159354
10	0.110922	0.513115	0.984615	9.856902357	4.956228956	0.269360269	-0.007262078	5.67513E-06	8.10513E-05	-0.007348804	-0.043849057	-0.010410965	-0.68555431	0.652116217	0.63587082	0.127938453	-0.239527218	0.747459584	0.749334462	0.172524548	-0.274416799	0.851226714
11	0.115146	0.512941	0.981538	10.23232323	4.954545455	0.268518519	-0.001438695	-1.65645E-06	1.721E-05	-0.001454248	-0.03522438	-0.013838331	-0.68998007	0.668594021	0.649189625	0.126479557	-0.241112541	0.763822609	0.765328319	0.166694907	-0.276026594	0.874660006
12	0.116245	0.514336	0.978462	10.32996633	4.968013468	0.267676768	-0.000530893	-2.52391E-06	1.53508E-05	-0.00054372	-0.034391163	-0.015244097	-0.685687758	0.666540693	0.650000232	0.126675948	-0.239482252	0.762806536	0.765608694	0.167090234	-0.275301862	0.873820322
13	0.117912	0.515033	0.987692	10.47811448	4.974747475	0.27020202	-0.001557616	-3.91258E-06	1.05467E-05	-0.00156425	-0.035361926	-0.018731904	-0.688849965	0.672219943	0.631194558	0.117119443	-0.2418858	0.755960916	0.742931221	0.155145678	-0.278370222	0.866155765
14	0.118784	0.514684	0.984615	10.55555556	4.971380471	0.269360269	nan	nan	nan	nan	-0.021658034	-0.025031535	-0.679682118	0.683055618	nan	nan	nan	nan	0.747417919	0.146894664	-0.271483154	0.872006409
15	0.119456	0.514248	0.984615	10.61531987	4.967171717	0.269360269	nan	nan	nan	nan	-0.038114908	-0.016759736	-0.685691703	0.664336531	nan	nan	nan	nan	0.740290701	0.156906834	-0.277473252	0.860857119
16	0.119703	0.512070	0.981538	10.63720539	4.946127946	0.268518519	nan	nan	nan	nan	-0.03542471	-0.022937794	-0.711414503	0.698927587	nan	nan	nan	nan	0.745290225	0.141241478	-0.288227887	0.892276635
17	0.120375	0.509194	0.984615	10.6969697	4.918350168	0.269360269	nan	nan	nan	nan	-0.040532767	-0.018244487	-0.726904814	0.704616534	nan	nan	nan	nan	0.774228819	0.147731431	-0.290922278	0.917419666


==> octane-grids4-full.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
1	0.014824	0.063442	0.246154	1.317340067	0.612794613	0.067340067	-18.55158448	21.76746583	26.06792344	-66.38697375	-23.57282976	24.31141174	4.346079092	-52.2303206	-18.82996154	17.50440463	18.56681227	-54.90117844	-18.33722406	19.40274356	17.11323144	-54.85319906
2	0.021445	0.078083	0.304615	1.905723906	0.754208754	0.083333333	-1.468895439	9.749286978	10.05946497	-21.27764738	-6.727358183	11.49839596	-12.36816768	-5.857586468	-0.895226155	4.427182837	1.825883162	-7.148292155	-0.925639664	6.308307922	0.428729255	-7.662676841
3	0.026523	0.092636	0.344615	2.356902357	0.894781145	0.094276094	0.502113495	2.601375234	2.684350192	-4.783611931	-3.679092838	3.479188385	-18.62394839	11.46566716	2.048116446	-3.23105737	-5.36178257	10.64095639	2.089373948	-1.627546928	-6.58946684	10.30638772
4	0.030918	0.105795	0.424615	2.747474747	1.021885522	0.116161616	0.306919101	0.71851634	0.746687746	-1.158284985	-3.463350014	1.282323683	-19.49022603	14.74455233	2.201622866	-5.028439416	-6.993296256	14.22335854	2.241590208	-3.619168298	-8.106081634	13.96684014
5	0.034612	0.119651	0.461538	3.075757576	1.155723906	0.126262626	0.212378504	0.219937366	0.282390877	-0.28994974	-3.236640206	0.721883557	-18.55842007	14.59989631	2.369993107	-5.156353484	-6.924774089	14.45112068	2.352305494	-3.893204881	-7.93063685	14.17614723
6	0.038543	0.134205	0.476923	3.425084175	1.296296296	0.13047138	0.1020711	0.086226364	0.152205224	-0.136360488	-2.99378583	0.592041151	-17.3343923	13.74856532	2.503372157	-4.902552831	-6.52918262	13.93510761	2.427734659	-3.760396865	-7.453147219	13.64127874
7	0.043109	0.151460	0.489231	3.830808081	1.462962963	0.133838384	0.014455698	0.039681466	0.087191463	-0.112417232	-2.549809604	0.592659248	-15.18409822	12.04162937	2.623436708	-4.2112142	-5.745913204	12.58056411	2.528629418	-3.249861323	-6.532331463	12.3108222
8	0.047239	0.170893	0.510769	4.197811448	1.650673401	0.13973064	0.039316374	0.01590199	0.045231778	-0.021817394	-2.05967942	0.532230073	-13.44614636	10.85423686	2.848796743	-3.659476378	-5.106400593	11.61467371	2.699861103	-2.83150004	-5.804638691	11.33599983
9	0.051786	0.191460	0.547692	4.601851852	1.849326599	0.14983165	0.026312492	0.004895471	0.020896328	0.000520693	-1.619906254	0.423929445	-11.75764978	9.713814078	3.004185692	-3.124550792	-4.476847186	10.60558367	2.805263264	-2.431686058	-5.089127136	10.32607646
10	0.056361	0.213769	0.584615	5.008417508	2.064814815	0.15993266	0.00900515	0.001167437	0.010483434	-0.002645721	-1.21536838	0.271235022	-9.920434049	8.433830648	3.105814638	-2.495102807	-3.776214511	9.377131956	2.884395363	-1.978108309	-4.28413271	9.146636382
11	0.061248	0.234858	0.618462	5.442760943	2.268518519	0.169191919	-0.010764541	-0.00044087	0.00404393	-0.0143676	-0.973427658	0.209164909	-8.345128909	7.162536343	3.118628385	-1.898821842	-3.174110257	8.191560483	2.910187891	-1.520619291	-3.591731078	8.02253826
12	0.066420	0.256993	0.655385	5.902356902	2.482323232	0.179292929	-0.01364732	-0.000555705	0.001069535	-0.01416115	-0.749164509	0.130460144	-6.996975972	6.117351319	3.091695045	-1.401157777	-2.639423752	7.132276574	2.928209339	-1.144028185	-2.975574374	7.047811898
13	0.071981	0.280784	0.689231	6.396464646	2.712121212	0.188552189	-0.009631258	-0.000278345	0.000159018	-0.009511931	-0.560617325	0.079958171	-5.777748022	5.137172527	2.979774314	-0.976163717	-2.154561511	6.110499542	2.885768354	-0.800326113	-2.42110061	6.107195076
14	0.077655	0.306580	0.732308	6.900673401	2.961279461	0.2003367	-0.009239065	-0.000253245	-0.000392563	-0.008593257	-0.406485905	0.045248104	-4.708381916	4.256647907	2.751731047	-0.645831992	-1.739372289	5.136935328	2.753324294	-0.516598898	-1.950329096	5.220252289
15	0.083537	0.332288	0.769231	7.423400673	3.20959596	0.21043771	-0.006882766	-0.000127743	-0.000364952	-0.006390071	-0.285325722	0.03303865	-3.722259352	3.40389498	2.358748135	-0.413290737	-1.353477725	4.125516597	2.450737906	-0.29168063	-1.521281325	4.26369986
16	0.089571	0.360349	0.812308	7.95959596	3.480639731	0.222222222	nan	nan	nan	nan	-0.187947526	0.01838128	-2.899821414	2.693492608	nan	nan	nan	nan	2.133775273	-0.13823696	-1.172318839	3.444331072
17	0.095548	0.389107	0.849231	8.490740741	3.758417508	0.232323232	nan	nan	nan	nan	-0.134578461	0.01119002	-2.245036474	2.099267992	nan	nan	nan	nan	1.786926867	-0.02967717	-0.901473142	2.71807718
18	0.101582	0.419085	0.901538	9.026936027	4.047979798	0.246632997	nan	nan	nan	nan	-0.085723073	0.0005895	-1.708056422	1.621743848	nan	nan	nan	nan	1.504900831	0.057625104	-0.684199195	2.131474923
19	0.107682	0.449325	0.941538	9.569023569	4.34006734	0.257575758	nan	nan	nan	nan	-0.061223216	-0.010546913	-1.292833314	1.242157011	nan	nan	nan	nan	1.222129314	0.109493793	-0.517946172	1.630581694
20	0.114133	0.479477	0.969231	10.14225589	4.631313131	0.265151515	nan	nan	nan	nan	-0.047091072	-0.017799041	-0.974889256	0.945597226	nan	nan	nan	nan	0.977669769	0.137124296	-0.391070632	1.231616105
21	0.120375	0.509194	0.984615	10.6969697	4.918350168	0.269360269	nan	nan	nan	nan	-0.040531714	-0.018243945	-0.726904989	0.704617221	nan	nan	nan	nan	0.774230526	0.147731718	-0.290921981	0.917420789
22	0.127015	0.539346	0.993846	11.28703704	5.20959596	0.271885522	nan	nan	nan	nan	-0.031244572	-0.01773629	-0.530995235	0.517486953	nan	nan	nan	nan	0.605682701	0.144507574	-0.211706423	0.67288155
23	0.133816	0.566885	1.000000	11.89141414	5.475589226	0.273569024	nan	nan	nan	nan	-0.024488176	-0.016626226	-0.395746834	0.387884884	nan	nan	nan	nan	0.470004456	0.12905766	-0.158311003	0.499257799
24	0.140599	0.595294	1.000000	12.49410774	5.75	0.273569024	nan	nan	nan	nan	-0.017668401	-0.01429691	-0.287633203	0.284261712	nan	nan	nan	nan	0.332878546	0.109565329	-0.049484522	0.272797739
25	0.147334	0.623704	1.000000	13.09259259	6.024410774	0.273569024	nan	nan	nan	nan	0.003636805	-0.017517917	-0.214724745	0.235879466	nan	nan	nan	nan	-14.35811535	0.080398682	-6.223929943	-8.214584091
26	0.154040	0.652898	1.000000	13.68855219	6.306397306	0.273569024	nan	nan	nan	nan	2.413712329	-0.803112255	-1.731496416	4.948321	nan	nan	nan	nan	-48900.04292	0.202609316	3338.605678	-52238.85121
27	0.161031	0.681830	1.000000	14.30976431	6.585858586	0.273569024	nan	nan	nan	nan	266.4120283	-83.86689039	-83.80028904	434.0792077	nan	nan	nan	nan	-40203142.66	23.26455189	-251218.4788	-39951947.45
28	0.167964	0.711024	1.000000	14.92592593	6.867845118	0.273569024	nan	nan	nan	nan	30688.81354	-8566.078224	-17641.59668	56896.48845	nan	nan	nan	nan	30155014318	-1045.420093	33666928810	-3511913447
29	0.174936	0.739782	1.000000	15.54545455	7.145622896	0.273569024	nan	nan	nan	nan	3146426.52	-1005035.249	-3977775.249	8129237.018	nan	nan	nan	nan	1.31913E+14	-544786.4339	-4.17492E+13	1.73662E+14
30	0.182031	0.768453	1.000000	16.17592593	7.422558923	0.273569024	nan	nan	nan	nan	2483954158	-127493672.4	-1428088438	4039536268	nan	nan	nan	nan	-2.86113E+17	94428295.58	-2.52461E+17	-3.3652E+16
31	0.189344	0.796950	1.000000	16.82575758	7.697811448	0.273569024	nan	nan	nan	nan	-2.03239E+11	-15363888664	-3.3524E+11	1.47364E+11	nan	nan	nan	nan	-3.86792E+20	6.77501E+11	9.37225E+19	-4.80514E+20


==> octane-grids4.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
1	0.014824	0.063442	0.246154	1.317340067	0.612794613	0.067340067	-18.55158448	21.76746583	26.06792344	-66.38697375	-23.57282976	24.31141174	4.346079092	-52.2303206	-18.82996154	17.50440463	18.56681227	-54.90117844	-18.33722406	19.40274356	17.11323144	-54.85319906
2	0.021445	0.078083	0.304615	1.905723906	0.754208754	0.083333333	-1.468895439	9.749286978	10.05946497	-21.27764738	-6.727358183	11.49839596	-12.36816768	-5.857586468	-0.895226155	4.427182837	1.825883162	-7.148292155	-0.925639664	6.308307922	0.428729255	-7.662676841
3	0.026523	0.092636	0.344615	2.356902357	0.894781145	0.094276094	0.502113495	2.601375234	2.684350192	-4.783611931	-3.679092838	3.479188385	-18.62394839	11.46566716	2.048116446	-3.23105737	-5.36178257	10.64095639	2.089373948	-1.627546928	-6.58946684	10.30638772
4	0.030918	0.105795	0.424615	2.747474747	1.021885522	0.116161616	0.306919101	0.71851634	0.746687746	-1.158284985	-3.463350014	1.282323683	-19.49022603	14.74455233	2.201622866	-5.028439416	-6.993296256	14.22335854	2.241590208	-3.619168298	-8.106081634	13.96684014
5	0.034612	0.119651	0.461538	3.075757576	1.155723906	0.126262626	0.212378504	0.219937366	0.282390877	-0.28994974	-3.236640206	0.721883557	-18.55842007	14.59989631	2.369993107	-5.156353484	-6.924774089	14.45112068	2.352305494	-3.893204881	-7.93063685	14.17614723
6	0.038543	0.134205	0.476923	3.425084175	1.296296296	0.13047138	0.1020711	0.086226364	0.152205224	-0.136360488	-2.99378583	0.592041151	-17.3343923	13.74856532	2.503372157	-4.902552831	-6.52918262	13.93510761	2.427734659	-3.760396865	-7.453147219	13.64127874
7	0.043109	0.151460	0.489231	3.830808081	1.462962963	0.133838384	0.014455698	0.039681466	0.087191463	-0.112417232	-2.549809604	0.592659248	-15.18409822	12.04162937	2.623436708	-4.2112142	-5.745913204	12.58056411	2.528629418	-3.249861323	-6.532331463	12.3108222
8	0.047239	0.170893	0.510769	4.197811448	1.650673401	0.13973064	0.039316374	0.01590199	0.045231778	-0.021817394	-2.05967942	0.532230073	-13.44614636	10.85423686	2.848796743	-3.659476378	-5.106400593	11.61467371	2.699861103	-2.83150004	-5.804638691	11.33599983
9	0.051786	0.191460	0.547692	4.601851852	1.849326599	0.14983165	0.026312492	0.004895471	0.020896328	0.000520693	-1.619906254	0.423929445	-11.75764978	9.713814078	3.004185692	-3.124550792	-4.476847186	10.60558367	2.805263264	-2.431686058	-5.089127136	10.32607646
10	0.056361	0.213769	0.584615	5.008417508	2.064814815	0.15993266	0.00900515	0.001167437	0.010483434	-0.002645721	-1.21536838	0.271235022	-9.920434049	8.433830648	3.105814638	-2.495102807	-3.776214511	9.377131956	2.884395363	-1.978108309	-4.28413271	9.146636382
11	0.061248	0.234858	0.618462	5.442760943	2.268518519	0.169191919	-0.010764541	-0.00044087	0.00404393	-0.0143676	-0.973427658	0.209164909	-8.345128909	7.162536343	3.118628385	-1.898821842	-3.174110257	8.191560483	2.910187891	-1.520619291	-3.591731078	8.02253826
12	0.066420	0.256993	0.655385	5.902356902	2.482323232	0.179292929	-0.01364732	-0.000555705	0.001069535	-0.01416115	-0.749164509	0.130460144	-6.996975972	6.117351319	3.091695045	-1.401157777	-2.639423752	7.132276574	2.928209339	-1.144028185	-2.975574374	7.047811898
13	0.071981	0.280784	0.689231	6.396464646	2.712121212	0.188552189	-0.009631258	-0.000278345	0.000159018	-0.009511931	-0.560617325	0.079958171	-5.777748022	5.137172527	2.979774314	-0.976163717	-2.154561511	6.110499542	2.885768354	-0.800326113	-2.42110061	6.107195076
14	0.077655	0.306580	0.732308	6.900673401	2.961279461	0.2003367	-0.009239065	-0.000253245	-0.000392563	-0.008593257	-0.406485905	0.045248104	-4.708381916	4.256647907	2.751731047	-0.645831992	-1.739372289	5.136935328	2.753324294	-0.516598898	-1.950329096	5.220252289
15	0.083537	0.332288	0.769231	7.423400673	3.20959596	0.21043771	-0.006882766	-0.000127743	-0.000364952	-0.006390071	-0.285325722	0.03303865	-3.722259352	3.40389498	2.358748135	-0.413290737	-1.353477725	4.125516597	2.450737906	-0.29168063	-1.521281325	4.26369986
16	0.089571	0.360349	0.812308	7.95959596	3.480639731	0.222222222	nan	nan	nan	nan	-0.187947526	0.01838128	-2.899821414	2.693492608	nan	nan	nan	nan	2.133775273	-0.13823696	-1.172318839	3.444331072
17	0.095548	0.389107	0.849231	8.490740741	3.758417508	0.232323232	nan	nan	nan	nan	-0.134578461	0.01119002	-2.245036474	2.099267992	nan	nan	nan	nan	1.786926867	-0.02967717	-0.901473142	2.71807718
18	0.101582	0.419085	0.901538	9.026936027	4.047979798	0.246632997	nan	nan	nan	nan	-0.085723073	0.0005895	-1.708056422	1.621743848	nan	nan	nan	nan	1.504900831	0.057625104	-0.684199195	2.131474923
19	0.107682	0.449325	0.941538	9.569023569	4.34006734	0.257575758	nan	nan	nan	nan	-0.061223216	-0.010546913	-1.292833314	1.242157011	nan	nan	nan	nan	1.222129314	0.109493793	-0.517946172	1.630581694
20	0.114133	0.479477	0.969231	10.14225589	4.631313131	0.265151515	nan	nan	nan	nan	-0.047091072	-0.017799041	-0.974889256	0.945597226	nan	nan	nan	nan	0.977669769	0.137124296	-0.391070632	1.231616105
21	0.120375	0.509194	0.984615	10.6969697	4.918350168	0.269360269	nan	nan	nan	nan	-0.040531714	-0.018243945	-0.726904989	0.704617221	nan	nan	nan	nan	0.774230526	0.147731718	-0.290921981	0.917420789


==> octane-grids5.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
1	0.028417	0.237037	1.000000	3.03030303	2.747474747	0.328282828	-1.173587502	0.011271064	0.023041994	-1.20790056	-1.193658397	0.039222852	-1.093242378	-0.139638871	-0.015594449	0.224157464	-0.350582247	0.110830334	0.093262153	0.270342799	-0.418601778	0.241521132
2	0.033362	0.275817	1.000000	3.557575758	3.196969697	0.328282828	0.221482446	0.002677948	0.00369901	0.215105488	0.210630295	-0.006889691	-0.699317574	0.91683756	1.044152562	0.208912746	-0.229549448	1.064789265	1.136625516	0.232581781	-0.275041385	1.17908512
3	0.047021	0.331155	1.000000	5.014141414	3.838383838	0.328282828	0.22092961	0.001138039	0.000819369	0.218972202	0.223213118	-0.004303724	-0.343995906	0.571512747	0.709300885	0.167209085	-0.11010927	0.65220107	0.77200541	0.186493082	-0.136396902	0.72190923
4	0.053604	0.349630	1.000000	5.716161616	4.052525253	0.328282828	0.012509196	0.000612814	0.000181192	0.011715191	0.015293457	-0.005186003	-0.273445628	0.293925087	0.414243985	0.145963492	-0.087788753	0.356069246	0.469446005	0.163396336	-0.108238036	0.414287705
5	0.062963	0.375251	1.000000	6.714141414	4.349494949	0.328282828	-0.122578562	0.000386283	0.000149189	-0.123114033	-0.119494352	-0.002376642	-0.204951699	0.087833989	0.180999919	0.118439038	-0.064500616	0.127061497	0.224506415	0.135575698	-0.081680574	0.170611292
6	0.070209	0.384749	1.000000	7.486868687	4.45959596	0.328282828	-0.002011376	0.000232543	6.76123E-05	-0.002311531	0.001913697	-0.0026038	-0.183925735	0.188443232	0.271836955	0.106788067	-0.057244723	0.22229361	0.312977112	0.121886576	-0.071966726	0.263057262
7	0.073941	0.395381	1.000000	7.884848485	4.582828283	0.328282828	-0.011732127	0.000187362	-0.000214767	-0.011704722	-0.008550653	-0.000936507	-0.163018997	0.155404851	0.242363456	0.101407172	-0.050778864	0.191735147	0.280766416	0.117325208	-0.064228277	0.227669485
8	0.076849	0.402004	1.000000	8.194949495	4.65959596	0.328282828	0.003419092	0.000176067	-0.000114993	0.003358018	0.007308397	-0.001340624	-0.151179773	0.159828794	0.240288282	0.095801001	-0.046888304	0.191375584	0.278610921	0.110683019	-0.057532122	0.225460024
9	0.079331	0.400349	1.000000	8.45959596	4.64040404	0.328282828	-0.023738269	0.000184852	2.35133E-06	-0.023925472	-0.020808426	-0.001408395	-0.161520504	0.142120473	0.210619627	0.093227584	-0.051066263	0.168458306	0.246131651	0.108493638	-0.064606038	0.202244051
10	0.080146	0.403312	1.000000	8.546464646	4.674747475	0.328282828	-0.006816844	0.000176067	-0.000120013	-0.006872898	-0.005978492	-0.002372877	-0.157722816	0.154117202	0.223374388	0.090762727	-0.050589356	0.183201017	0.258114575	0.105915829	-0.062868464	0.21506721
11	0.082163	0.407843	1.000000	8.761616162	4.727272727	0.328282828	0.033538298	0.000122729	-1.58709E-07	0.033415728	0.035621003	-0.001804981	-0.151448975	0.188874959	0.254043292	0.087618276	-0.048201054	0.21462607	0.287906848	0.102348436	-0.06051844	0.246076852
12	0.082722	0.406797	1.000000	8.821212121	4.715151515	0.328282828	0.023178115	0.000127749	-7.85974E-05	0.023128963	0.025700703	-0.00124085	-0.151024779	0.177966332	0.246377007	0.089366518	-0.047734815	0.204745304	0.280644052	0.104287441	-0.060202175	0.236558786
13	0.083764	0.412462	1.000000	8.932323232	4.780808081	0.328282828	0.034818418	9.00983E-05	7.577E-05	0.03465255	0.037460234	-0.002007039	-0.144743407	0.18421068	0.245583835	0.084402289	-0.045213481	0.206395027	0.278713832	0.09896616	-0.057540907	0.23728858
14	0.084408	0.410458	1.000000	9.001010101	4.757575758	0.328282828	0.017540569	8.44507E-05	-7.04398E-05	0.017526558	0.019352189	-0.001111583	-0.147012482	0.167476254	0.234124255	0.088339284	-0.046406377	0.192191347	0.267514041	0.103279661	-0.058426951	0.222661331
15	0.085270	0.415599	1.000000	9.092929293	4.817171717	0.328282828	0.029318924	9.38633E-05	0.000112166	0.029112895	0.031443671	-0.001682616	-0.141752697	0.174878984	0.237976536	0.084377816	-0.044572166	0.198170886	0.270874355	0.099158178	-0.056048689	0.227764867
16	0.084986	0.411852	1.000000	9.062626263	4.773737374	0.328282828	0.056860948	0.000102021	1.86666E-05	0.056740261	0.057965992	-0.001887812	-0.148491522	0.208345327	0.270543657	0.085544357	-0.046980548	0.231979849	0.303509247	0.100372409	-0.058805967	0.261942805
17	0.085233	0.417342	1.000000	9.088888889	4.837373737	0.328282828	0.023288557	8.82157E-05	-2.04124E-06	0.023202382	0.025755924	-0.001949935	-0.138927021	0.166632881	0.227414294	0.082126939	-0.043604546	0.188891901	0.259304333	0.096208882	-0.054602907	0.217698358


==> octane-grids6.dat <==
Grid	nab	nai	nij	nab'	nai'	nij'	MP3a	Ija	Aia	Aba	MP3b	Ijb	Aib	Abb	MP3c	Ijc	Aic	Abc	MP3d	Ijd	Aid	Abd
1	0.034350	0.078466	0.249231	1.705050505	0.62020202	0.081818182	-3.58542821	8.249818352	10.20209058	-22.03733714	-6.139568645	9.370487761	-2.774550206	-12.7355062	-0.748877704	5.303446135	5.479785852	-11.53210969	-0.900425667	6.303375165	4.663342513	-11.86714334
2	0.041127	0.094058	0.310769	2.041414141	0.743434343	0.102020202	-1.404076801	2.86347166	3.195675979	-7.46322444	-3.07303775	3.402922218	-8.615747237	2.13978727	1.710018695	0.036961308	-1.268662689	2.941720076	1.750748461	0.765589069	-1.94912093	2.934280322
3	0.047008	0.107732	0.360000	2.333333333	0.851515152	0.118181818	-0.656057738	1.51802078	1.708980843	-3.88305936	-2.081075582	1.880289607	-9.271625927	5.310260739	2.48115835	-1.004908582	-2.520487253	6.006554185	2.526066702	-0.385722262	-3.137230679	6.049019643
4	0.052563	0.124984	0.421538	2.609090909	0.987878788	0.138383838	-0.570405814	0.450789462	0.559789867	-1.580985143	-1.773152852	0.614002828	-9.520181855	7.133026175	2.574944053	-1.801729695	-3.347899459	7.724573208	2.616537273	-1.314510527	-3.885503256	7.816551056
5	0.058118	0.141214	0.464615	2.884848485	1.116161616	0.152525253	-0.539754479	0.101833879	0.114168939	-0.755757297	-1.590100769	0.168794801	-9.069097201	7.310201631	2.627705689	-1.833829321	-3.461116625	7.922651636	2.649942747	-1.459624007	-3.936165872	8.045732625
6	0.063857	0.159872	0.480000	3.16969697	1.263636364	0.157575758	-0.318166404	0.031345724	0.014958415	-0.364470544	-1.146845552	0.109762463	-7.818676375	6.562068361	2.897027165	-1.431564915	-3.019981764	7.348573843	2.897026537	-1.160033977	-3.416060181	7.473120695
7	0.069758	0.182748	0.489231	3.462626263	1.444444444	0.160606061	-0.111935371	0.015967974	0.0126793	-0.140582646	-0.712188472	0.089736121	-6.270568129	5.468643536	3.067620672	-0.908578327	-2.408948675	6.385147674	3.055160841	-0.735202443	-2.730369137	6.52073242
8	0.076535	0.207157	0.520000	3.798989899	1.637373737	0.170707071	-0.090910034	0.010812982	0.01103146	-0.112754477	-0.468409147	0.129734838	-4.693537338	4.095393353	2.972888056	-0.401753249	-1.772392889	5.147034195	2.954156894	-0.278915734	-2.030038921	5.263111549
9	0.083393	0.232971	0.547692	4.139393939	1.841414141	0.17979798	-0.082091014	0.007711202	0.003829532	-0.093631749	-0.317929205	0.147204078	-3.573838686	3.108705403	2.76475818	-0.073419515	-1.320329947	4.158507642	2.77752047	0.026250346	-1.52626605	4.277536174
10	0.090149	0.261470	0.584615	4.474747475	2.066666667	0.191919192	-0.036855729	0.006227142	0.005534476	-0.048617348	-0.18417114	0.110561282	-2.723073083	2.42834066	2.47579628	0.117030279	-0.981435226	3.340201227	2.528514617	0.200688605	-1.147725899	3.475551912
11	0.098187	0.290735	0.636923	4.873737374	2.297979798	0.209090909	-0.080198445	0.004425562	0.003435456	-0.088059464	-0.176060578	0.075170995	-2.090918648	1.839687075	1.969728607	0.180719994	-0.740106326	2.529114938	2.053573303	0.259067079	-0.872195216	2.66670144
12	0.105879	0.322173	0.701538	5.255555556	2.546464646	0.23030303	-0.058985483	0.003045041	0.002093841	-0.064124365	-0.122051454	0.044038361	-1.626022508	1.459932693	1.593786973	0.213086312	-0.568148613	1.948849274	1.695062631	0.278130193	-0.675720075	2.092652513
13	0.113856	0.352332	0.769231	5.651515152	2.784848485	0.252525253	-0.017227856	0.002000238	0.001223485	-0.020451579	-0.055131947	0.024844097	-1.25190881	1.171932766	1.293063661	0.222832164	-0.429412514	1.499644011	1.39697988	0.275220431	-0.516214035	1.637973484
14	0.122016	0.384281	0.846154	6.056565657	3.037373737	0.277777778	-0.035291975	0.001251619	0.000388897	-0.036932491	-0.055964024	0.013367574	-0.948489089	0.87915749	1.001436101	0.217175792	-0.31947032	1.103730629	1.097494644	0.259506335	-0.388428606	1.226416915
15	0.130380	0.415591	0.898462	6.471717172	3.284848485	0.294949495	-0.080043451	0.000858798	0.000287868	-0.081190116	-0.088911416	0.007164642	-0.724126794	0.628050736	0.74767247	0.203499848	-0.239292163	0.783464785	0.835108404	0.237265512	-0.293681558	0.89152445
16	0.138967	0.447157	0.944615	6.897979798	3.534343434	0.31010101	-0.076167951	0.000521825	1.5529E-05	-0.076705305	-0.081533158	0.002525463	-0.559349046	0.475290424	0.580521481	0.182554832	-0.183827216	0.581793865	0.656743818	0.210725621	-0.227215113	0.67323331
17	0.147555	0.480256	0.978462	7.324242424	3.795959596	0.321212121	-0.053098188	0.000357417	-3.27892E-05	-0.053422816	-0.055989125	-0.000131413	-0.428727901	0.372870188	0.470618193	0.162059741	-0.139808044	0.448366497	0.535847817	0.18647614	-0.174337388	0.523709065
18	0.155980	0.513482	0.990769	7.742424242	4.058585859	0.325252525	-0.036552642	0.000243211	1.74116E-05	-0.036813264	-0.036722697	-0.002187762	-0.325902921	0.291367985	0.382008189	0.142082972	-0.105052797	0.344978014	0.437544044	0.163119604	-0.131826122	0.406250562
19	0.165056	0.546837	1.000000	8.192929293	4.322222222	0.328282828	-0.008290864	0.000147829	6.11639E-06	-0.00844481	-0.006701383	-0.003136556	-0.247807468	0.244242641	0.323398792	0.120600808	-0.079445385	0.282243368	0.369751671	0.13849299	-0.100101746	0.331360428
20	0.174050	0.579425	1.000000	8.639393939	4.57979798	0.328282828	0.008081489	0.000115199	9.25394E-06	0.007957036	0.010371899	-0.002936381	-0.186069935	0.199378215	0.270837332	0.10047783	-0.058948411	0.229307913	0.309631858	0.116382689	-0.074254626	0.267503795
21	0.183106	0.612013	1.000000	9.088888889	4.837373737	0.328282828	0.023288557	8.82157E-05	-2.04124E-06	0.023202382	0.025755924	-0.001949935	-0.138927021	0.166632881	0.227414294	0.082126939	-0.043604546	0.188891901	0.259304333	0.096208882	-0.054602907	0.217698358


==> timings.dat <==
n	DF-MP3	MP3a	MP3b	MP3c	MP3d
1	0.621	2.535912866	0.343545383	0.41198077	0.33068789
2	0.6625	30.79649464	1.822498894	2.629596327	1.696784796
3	0.9425	166.4661237	3.166684982	8.518540285	2.874716549
4	1.2745	386.7994924	6.843474818	21.03141609	6.250438566
5	2.685	1107.10778	13.35459158	51.07828867	12.06663055
6	3.6995	1908.582712	22.14506559	100.1958777	19.32472798
7	6.059	6271.062237	49.54467689	205.6365137	33.84765977
8	9.1585	11161.06912	91.780919	302.3465964	52.25632685
9	15.25	13532.81264	114.6510731	492.9309036	78.64489248
10	22.463	18362.46378	167.4268625	790.820874	123.646135
11	35.521	23636.71952	201.702094	978.4339965	156.3949525
12	48.4735	32257.43708	304.6093972	1500.138653	232.5758439
13	69.926	46942.10907	412.8020027	2193.742795	335.7050846
14	96.5515	58717.43908	583.0847908	2893.833627	411.3742084
15	145.898	108244.6713	811.6638215	4060.600449	590.9655776
16	192.418	81570.82473	768.5007728	4331.530728	635.5031497
17	284.7	146007.1201	1119.815733	5913.906807	841.5115422
18	375.757	164257.686	1260.380372	7005.621445	991.0835494
19	538.584	177864.5654	1558.374855	8774.160073	1215.13333
20	684.581	236417.4789	1764.020025	10546.01696	1427.976383
21	886.479	nan	2794.49154	nan	2309.93546
22	1182.9	nan	3288.752164	nan	2746.839836
23	1541.59	nan	3836.935318	nan	3145.671682
24	1903.62	nan	4603.970866	nan	3694.025134
25	2429.27	nan	5320.113994	nan	4295.086006
26	3005.01	nan	5974.142437	nan	4916.626563
27	3769.04	nan	6784.892999	nan	5747.007001
28	4673.41	nan	7710.297107	nan	6828.735893
29	7223.895	nan	9000.851252	nan	7738.479748
30	8592.952	nan	11055.53376	nan	9046.484241
31	10203.048	nan	8894.797821	nan	8574.418179
32	12270.116	nan	10518.65572	nan	9484.880284
33	14010.258	nan	11806.88354	nan	10732.84446
34	16893.129	nan	13175.7098	nan	12276.6322
35	23080.57	nan	13765.21482	nan	15531.02318
36	23772.857	nan	15248.57392	nan	17015.59508
37	27165.592	nan	16674.82675	nan	18900.85725
38	32075.874	nan	17875.72427	nan	20656.93073
39	37274.309	nan	19720.63221	nan	23088.67279
40	43265.358	nan	21241.93344	nan	25274.87356

